Machine Learning from Explanations

Acquiring and training on large-scale labeled data can be impractical due to cost constraints. Additionally, the use of small training datasets can result in considerable variability in model outcomes, overfitting, and learning of spurious correlations. A crucial shortcoming of data labels is their lack of any reasoning behind a specific label assignment, causing models to learn any arbitrary classification rule as long as it aligns data with labels. To overcome these issues, we introduce an innovative approach for training reliable classification models on smaller datasets, by using simple explanation signals such as important input features from labeled data. Our method centers around a two-stage training cycle that alternates between enhancing model prediction accuracy and refining its attention to match the explanations. This instructs models to grasp the rationale behind label assignments during their learning phase. We demonstrate that our training cycle expedites the convergence towards more accurate and reliable models, particularly for small, class-imbalanced training data, or data with spurious features.

==> data/bird_30_test_acc.csv <==
,no expl,grad,feat,epochs
0,0.5033333333333333,0.5016666666666667,0.51,1
1,0.5583333333333333,0.5616666666666665,0.5216666666666667,10
2,0.7283333333333333,0.7100000000000001,0.5616666666666666,20
3,0.5566666666666668,0.6383333333333333,0.6883333333333332,30
4,0.655,0.6333333333333333,0.6716666666666666,40
5,0.6016666666666667,0.6449999999999999,0.715,50
6,0.6033333333333333,0.6799999999999999,0.74,60
7,0.6283333333333333,0.6849999999999999,0.7516666666666667,70
8,0.6200000000000001,0.69,0.7316666666666667,80
9,0.6300000000000001,0.6766666666666666,0.7516666666666666,90
10,0.6183333333333334,0.6716666666666666,0.7766666666666666,100
11,0.62,0.6683333333333333,0.7566666666666666,110
12,0.6216666666666667,0.6683333333333333,0.7716666666666666,120
13,0.625,0.6666666666666667,0.7766666666666666,130
14,0.6216666666666667,0.6633333333333333,0.7666666666666667,140
15,0.625,0.6716666666666666,0.7649999999999999,150
16,0.625,0.67,0.7749999999999999,160
17,0.625,0.67,0.7699999999999999,170
18,0.625,0.6716666666666666,0.7683333333333333,180
19,0.625,0.6733333333333333,0.7683333333333333,190
20,0.6266666666666667,0.6733333333333333,0.7683333333333333,200


==> data/bird_60_test_acc.csv <==
,no expl,grad,feat,epochs
0,0.5272222222222221,0.5144444444444446,0.48833333333333334,1
1,0.696111111111111,0.7022222222222221,0.6238888888888888,10
2,0.7622222222222224,0.7555555555555556,0.7355555555555555,20
3,0.5394444444444445,0.5655555555555555,0.7300000000000002,30
4,0.6300000000000001,0.6516666666666666,0.6577777777777777,40
5,0.6266666666666666,0.6616666666666667,0.7144444444444445,50
6,0.6238888888888888,0.6611111111111113,0.7272222222222222,60
7,0.6461111111111111,0.705,0.7699999999999999,70
8,0.6561111111111111,0.7072222222222223,0.7966666666666667,80
9,0.6577777777777778,0.7166666666666668,0.7972222222222223,90
10,0.6733333333333333,0.7305555555555555,0.8261111111111109,100
11,0.6633333333333333,0.7433333333333335,0.8083333333333333,110
12,0.6811111111111112,0.7400000000000001,0.832777777777778,120
13,0.6777777777777778,0.7455555555555556,0.8455555555555557,130
14,0.6783333333333333,0.7344444444444443,0.8461111111111113,140
15,0.6827777777777778,0.7505555555555555,0.8416666666666667,150
16,0.6816666666666666,0.741111111111111,0.842777777777778,160
17,0.6861111111111111,0.7466666666666666,0.855,170
18,0.6877777777777777,0.7511111111111112,0.8655555555555556,180
19,0.6916666666666668,0.7488888888888888,0.8572222222222224,190
20,0.683888888888889,0.7488888888888889,0.86,200


==> data/fox_1000_skew01_test_acc.csv <==
,no expl,grad,feat,focal,sparse,epochs
0,0.5044866666666665,0.49610666666666664,0.4936866666666664,0.4984099999999998,0.4955799999999997,1
1,0.4937066666666665,0.49739999999999984,0.6116966666666668,0.5043099999999999,0.6580733333333334,5
2,0.5228966666666666,0.5431766666666668,0.7287600000000001,0.5084566666666667,0.6902533333333333,10
3,0.5985866666666666,0.6002266666666666,0.6902766666666665,0.5263066666666667,0.6328766666666668,15
4,0.6470000000000001,0.6532733333333333,0.71302,0.5361666666666666,0.7172466666666666,20
5,0.6799566666666669,0.70285,0.7420633333333331,0.54044,0.7099766666666667,25
6,0.7428966666666668,0.7277366666666666,0.7652133333333332,0.5417466666666667,0.7867033333333334,30
7,0.7729833333333331,0.7402466666666665,0.8028866666666665,0.5500133333333335,0.7848466666666668,35
8,0.8099999999999999,0.8042066666666667,0.7990533333333333,0.55249,0.8198233333333335,40
9,0.8121966666666666,0.8023299999999999,0.8107733333333333,0.5584,0.8259066666666668,45
10,0.8221533333333331,0.8103066666666667,0.8205166666666666,0.5536533333333333,0.8324033333333335,50
11,0.8221533333333331,0.8194333333333332,0.8203599999999998,0.5544166666666667,0.8324033333333335,55
12,0.8221533333333331,0.8194333333333332,0.8204933333333333,0.5626433333333334,0.8324033333333335,60
13,0.8221533333333331,0.8194333333333332,0.8238666666666666,0.5626433333333334,0.8324033333333335,65
14,0.8221533333333331,0.8194333333333332,0.8238666666666666,0.5626433333333334,0.8324033333333335,70
15,0.8221533333333331,0.8194333333333332,0.8238666666666666,0.5626433333333334,0.8324033333333335,75
16,0.8221533333333331,0.8194333333333332,0.8238666666666666,0.5626433333333334,0.8324033333333335,80
17,0.8221533333333331,0.8194333333333332,0.8238666666666666,0.5626433333333334,0.8324033333333335,85
18,0.8221533333333331,0.8194333333333332,0.8238666666666666,0.5626433333333334,0.8324033333333335,90
19,0.8221533333333331,0.8194333333333332,0.8238666666666666,0.5626433333333334,0.8324033333333335,95
20,0.8221533333333331,0.8194333333333332,0.8238666666666666,0.5626433333333334,0.8324033333333335,100


==> data/fox_1000_test_acc.csv <==
,no expl,grad,feat,epochs
0,0.5000000000000001,0.5000000000000002,0.5238633333333336,1
1,0.5214566666666669,0.5304333333333335,0.8397566666666667,5
2,0.5576666666666668,0.5381699999999999,0.8278533333333333,10
3,0.5635366666666665,0.5691666666666667,0.7727200000000002,15
4,0.5989533333333334,0.6467333333333333,0.8262400000000002,20
5,0.67369,0.6517066666666664,0.8212933333333333,25
6,0.6998166666666666,0.6550166666666667,0.81101,30
7,0.75723,0.7585499999999998,0.8403766666666669,35
8,0.7689633333333333,0.7864966666666665,0.8470566666666668,40
9,0.8236466666666666,0.7913966666666666,0.8445266666666668,45
10,0.8365966666666667,0.7973466666666665,0.8606433333333336,50
11,0.8365966666666667,0.8148866666666665,0.8769466666666669,55
12,0.8365966666666667,0.8148866666666665,0.86645,60
13,0.8365966666666667,0.8148866666666665,0.8697200000000003,65
14,0.8365966666666667,0.8148866666666665,0.8615466666666668,70
15,0.8365966666666667,0.8148866666666665,0.8853233333333334,75
16,0.8365966666666667,0.8148866666666665,0.8875766666666667,80
17,0.8365966666666667,0.8148866666666665,0.8807200000000002,85
18,0.8365966666666667,0.8148866666666665,0.8816366666666667,90
19,0.8365966666666667,0.8148866666666665,0.8900133333333335,95
20,0.8365966666666667,0.8148866666666665,0.8962466666666671,100


==> data/fox_100_skew01_test_acc.csv <==
,no expl,grad,feat,focal,sparse,epochs
0,0.49610666666666636,0.49756666666666655,0.4956199999999998,0.49610666666666653,0.5013499999999999,1
1,0.4970799999999999,0.5048133333333334,0.494283333333333,0.49878999999999984,0.516373333333333,5
2,0.4961066666666664,0.4993899999999999,0.49270999999999976,0.49956666666666644,0.49810999999999966,10
3,0.49513333333333315,0.5068599999999998,0.49627333333333323,0.5122499999999998,0.4990466666666665,15
4,0.5136966666666665,0.5073466666666664,0.5394466666666666,0.5123666666666664,0.5221533333333334,20
5,0.5176999999999999,0.5139866666666665,0.59672,0.5123666666666664,0.5838666666666666,25
6,0.52068,0.5161166666666666,0.6250966666666665,0.5125299999999998,0.6244700000000001,30
7,0.5335133333333333,0.5199799999999998,0.6311633333333333,0.5125833333333332,0.6323900000000001,35
8,0.5407266666666666,0.5317433333333331,0.6344433333333332,0.5125833333333332,0.63321,40
9,0.5449866666666666,0.5357633333333331,0.63501,0.5125833333333332,0.63321,45
10,0.5425033333333332,0.5446933333333331,0.6353899999999999,0.5125833333333332,0.63321,50
11,0.5456566666666666,0.5365366666666664,0.6353899999999999,0.5125833333333332,0.63321,55
12,0.5590066666666667,0.5577233333333331,0.6353899999999999,0.5125833333333332,0.63321,60
13,0.55812,0.5554866666666665,0.6353899999999999,0.5125833333333332,0.63321,65
14,0.5590533333333333,0.5684666666666665,0.6353899999999999,0.5125833333333332,0.63321,70
15,0.5587633333333333,0.5684666666666665,0.6353899999999999,0.5125833333333332,0.63321,75
16,0.5585066666666666,0.5684666666666665,0.6353899999999999,0.5125833333333332,0.63321,80
17,0.5585066666666666,0.5684666666666665,0.6353899999999999,0.5125833333333332,0.63321,85
18,0.5585066666666666,0.5684666666666665,0.6353899999999999,0.5125833333333332,0.63321,90
19,0.5585066666666666,0.5684666666666665,0.6353899999999999,0.5125833333333332,0.63321,95
20,0.5585066666666666,0.5684666666666665,0.6353899999999999,0.5125833333333332,0.63321,100


==> data/fox_100_test_acc.csv <==
,no expl,grad,feat,epochs
0,0.5053033333333333,0.5003933333333335,0.4995133333333334,1
1,0.4995133333333335,0.5009733333333333,0.5056366666666668,5
2,0.5038933333333335,0.5014600000000002,0.5359466666666669,10
3,0.5134366666666665,0.5057333333333336,0.5986033333333334,15
4,0.5385266666666667,0.5041733333333335,0.6989166666666666,20
5,0.5560566666666669,0.5265300000000003,0.7658400000000001,25
6,0.5587366666666668,0.5422100000000002,0.7916200000000001,30
7,0.5672200000000002,0.5614200000000001,0.7968166666666667,35
8,0.5901000000000001,0.5865900000000003,0.7987766666666667,40
9,0.60719,0.5891733333333335,0.7987766666666667,45
10,0.6087500000000001,0.5879266666666668,0.7987766666666667,50
11,0.6109666666666668,0.5914000000000003,0.7987766666666667,55
12,0.6106900000000002,0.5914000000000003,0.7987766666666667,60
13,0.6106900000000002,0.5987866666666668,0.7987766666666667,65
14,0.6211033333333336,0.5909133333333335,0.7987766666666667,70
15,0.6211033333333336,0.5909133333333335,0.7987766666666667,75
16,0.6211033333333336,0.6006233333333335,0.7987766666666667,80
17,0.6211033333333336,0.6006233333333335,0.7987766666666667,85
18,0.6211033333333336,0.6006233333333335,0.7987766666666667,90
19,0.6211033333333336,0.6006233333333335,0.7987766666666667,95
20,0.6211033333333336,0.6006233333333335,0.7987766666666667,100


==> data/fox_100_test_loss.csv <==
,no expl,grad,feat,epochs
0,0.7234501150086962,0.7173229735360367,0.693208076455925,1
1,0.7255097117605089,0.7464558486697042,0.6931547359323702,5
2,0.804915227291453,0.8215634015290547,0.6893181958027531,10
3,0.8209572584317203,0.7462462358082397,0.6736515336650335,15
4,0.7593301170485934,0.7121394954904725,0.6445688287920087,20
5,0.7681589529232636,0.714246462568452,0.562671880568633,25
6,0.7462088053739524,0.7083771815028371,0.4707400261475568,30
7,0.793333479296809,0.7004198738039799,0.4322887989539134,35
8,0.8066604422366067,0.7091867325175161,0.42875929543992125,40
9,0.8057960741882083,0.6987121095888725,0.42682969346956856,45
10,0.7208898490239799,0.7000654713010989,0.4231012276959319,50
11,0.7222961144859781,0.6831417323667792,0.4223993746414466,55
12,0.7021338432147031,0.7433763579477239,0.4223993746414466,60
13,0.7021338432147031,0.7192937754503284,0.4223993746414466,65
14,0.7021338432147031,0.7302860893654926,0.4223993746414466,70
15,0.7021338432147031,0.6973003285720883,0.4223993746414466,75
16,0.7021338432147031,0.685070153743909,0.4223993746414466,80
17,0.7021338432147031,0.6723178000515523,0.4223993746414466,85
18,0.7021338432147031,0.6723178000515523,0.4223993746414466,90
19,0.7021338432147031,0.6723178000515523,0.4223993746414466,95
20,0.7021338432147031,0.6723178000515523,0.4223993746414466,100


==> data/fox_500_skew01_test_acc.csv <==
,no expl,grad,feat,focal,sparse,epochs
0,0.4995133333333333,0.5085933333333332,0.5012433333333333,0.4966366666666665,0.5008866666666665,1
1,0.4931866666666664,0.4936733333333331,0.49594666666666654,0.5040299999999998,0.4929066666666664,5
2,0.5032933333333333,0.5019266666666664,0.6756633333333334,0.5079433333333331,0.69365,10
3,0.5096533333333331,0.5171966666666665,0.6866266666666667,0.5135499999999998,0.7174233333333332,15
4,0.5682133333333332,0.5382533333333333,0.6895566666666667,0.5349666666666665,0.7124300000000001,20
5,0.5948366666666668,0.5649433333333334,0.7216733333333334,0.5407,0.7234366666666666,25
6,0.6711933333333332,0.6158066666666666,0.74915,0.5548333333333333,0.7533700000000001,30
7,0.7133733333333333,0.6243333333333333,0.7647233333333332,0.5558866666666665,0.7671933333333333,35
8,0.7252499999999998,0.6429833333333334,0.7854866666666663,0.5559766666666666,0.7840933333333332,40
9,0.7252499999999998,0.6677066666666666,0.7921366666666665,0.5559766666666666,0.7894466666666666,45
10,0.7252499999999998,0.6869066666666666,0.8026633333333332,0.5559766666666666,0.7953133333333333,50
11,0.7252499999999998,0.6867433333333332,0.7941866666666665,0.5559833333333333,0.7953133333333333,55
12,0.7252499999999998,0.6956633333333333,0.8034799999999999,0.5559833333333333,0.7953133333333333,60
13,0.7252499999999998,0.6980933333333332,0.8063399999999998,0.5559833333333333,0.7953133333333333,65
14,0.7252499999999998,0.6980933333333332,0.8063399999999998,0.5559833333333333,0.7953133333333333,70
15,0.7252499999999998,0.6980933333333332,0.8063399999999998,0.5559833333333333,0.7953133333333333,75
16,0.7252499999999998,0.6980933333333332,0.8063399999999998,0.5559833333333333,0.7953133333333333,80
17,0.7252499999999998,0.6980933333333332,0.8063399999999998,0.5559833333333333,0.7953133333333333,85
18,0.7252499999999998,0.6980933333333332,0.8063399999999998,0.5559833333333333,0.7953133333333333,90
19,0.7252499999999998,0.6980933333333332,0.8063399999999998,0.5559833333333333,0.7953133333333333,95
20,0.7252499999999998,0.6980933333333332,0.8063399999999998,0.5559833333333333,0.7953133333333333,100


==> data/fox_500_test_acc.csv <==
,no expl,grad,feat,epochs
0,0.5061766666666668,0.5022566666666667,0.5151500000000001,1
1,0.5041333333333334,0.5038933333333334,0.7122166666666668,5
2,0.5043866666666668,0.5039400000000002,0.8340033333333333,10
3,0.5244866666666668,0.5243333333333335,0.8267100000000001,15
4,0.5946399999999998,0.5683299999999999,0.8013466666666667,20
5,0.66231,0.6180933333333335,0.7987933333333334,25
6,0.7170233333333335,0.6406033333333333,0.8485900000000004,30
7,0.7405166666666668,0.70336,0.8538266666666665,35
8,0.7290100000000002,0.7348133333333333,0.8540566666666668,40
9,0.7420900000000002,0.7559266666666666,0.85739,45
10,0.7540200000000001,0.7636733333333333,0.8570700000000001,50
11,0.7540200000000001,0.7812666666666667,0.8636700000000002,55
12,0.7540200000000001,0.7732233333333333,0.8698833333333336,60
13,0.7540200000000001,0.7849966666666666,0.8687466666666669,65
14,0.7540200000000001,0.7849966666666666,0.8740466666666667,70
15,0.7540200000000001,0.7849966666666666,0.8740466666666667,75
16,0.7540200000000001,0.7849966666666666,0.8740466666666667,80
17,0.7540200000000001,0.7849966666666666,0.8740466666666667,85
18,0.7540200000000001,0.7849966666666666,0.8740466666666667,90
19,0.7540200000000001,0.7849966666666666,0.8740466666666667,95
20,0.7540200000000001,0.7849966666666666,0.8740466666666667,100


==> data/fox_500_test_loss.csv <==
,no expl,grad,feat,epochs
0,0.7080745557440988,0.8382540443275548,0.6930738533599466,1
1,0.7094609449181375,0.7558333137367345,0.6620569677292547,5
2,0.7481134644792049,0.7914109361322621,0.4085592732399325,10
3,1.1553776443004609,1.0118228819551347,0.3838475551786302,15
4,5.771009670443175,3.0427194617971587,0.38813148569079897,20
5,9.216090877674803,6.798165517479559,0.4042995577748818,25
6,5.457050633260721,8.899899298688279,0.3343057087516483,30
7,0.5136337947053246,3.615119129815434,0.3253724468659751,35
8,0.5136337947053246,3.0372019119843654,0.34132826647049264,40
9,0.5136337947053246,7.2370404442842995,0.3387307806671421,45
10,0.5136337947053246,11.94895387999242,0.315454211680195,50
11,0.5136337947053246,0.7757094633164285,0.3026358255857154,55
12,0.5136337947053246,0.4575131060390533,0.2997398679958114,60
13,0.5136337947053246,0.43669190204973474,0.3106485216677944,65
14,0.5136337947053246,0.43669190204973474,0.2962206182600577,70
15,0.5136337947053246,0.43669190204973474,0.2959379742794399,75
16,0.5136337947053246,0.43669190204973474,0.29628589257032056,80
17,0.5136337947053246,0.43669190204973474,0.2965661964273151,85
18,0.5136337947053246,0.43669190204973474,0.29600343989043293,90
19,0.5136337947053246,0.43669190204973474,0.2941848487039156,95
20,0.5136337947053246,0.43669190204973474,0.2993910140817678,100


==> data/fox_50_skew01_test_acc.csv <==
,no expl,grad,feat,focal,sparse,epochs
0,0.5,0.5,0.5,0.5000492805046324,0.5,1
1,0.5,0.5006935058277022,0.5047520996242226,0.5125717437929069,0.5001478415138971,5
2,0.5072230910074125,0.5015430009060731,0.5054247963495899,0.514598017046647,0.5060821864788698,10
3,0.5136676840702031,0.5140944863807169,0.5219724236418235,0.5124020002770457,0.5088736775130988,15
4,0.5228717346722961,0.5229129254525228,0.5536616985276581,0.5134269320848432,0.5294168498290428,20
5,0.525806000807132,0.5269960211385325,0.5941512979573391,0.5134269320848432,0.5589462209764634,25
6,0.5352058418105737,0.5294466441800068,0.6068050098892412,0.5134269320848432,0.5682831999135602,30
7,0.5339972081782285,0.5413452898286465,0.6071936800715106,0.5134269320848432,0.5685650106510037,35
8,0.5370995928158713,0.5416944309182278,0.6071799544790968,0.5134269320848432,0.5685650106510037,40
9,0.5445834834153248,0.5416944309182278,0.6071799544790968,0.5134269320848432,0.5685650106510037,45
10,0.5485470382866813,0.5479990934867677,0.6071799544790968,0.5134269320848432,0.5685650106510037,50
11,0.5461193754727425,0.5480430295188389,0.6071799544790968,0.5134269320848432,0.5685650106510037,55
12,0.5516263026626755,0.5480430295188389,0.6071799544790968,0.5134269320848432,0.5685650106510037,60
13,0.5525278408345523,0.5480430295188389,0.6071799544790968,0.5134269320848432,0.5685650106510037,65
14,0.5525278408345523,0.5480430295188389,0.6071799544790968,0.5134269320848432,0.5685650106510037,70
15,0.5525278408345523,0.5480430295188389,0.6071799544790968,0.5134269320848432,0.5685650106510037,75
16,0.5525278408345523,0.5480430295188389,0.6071799544790968,0.5134269320848432,0.5685650106510037,80
17,0.5525278408345523,0.5480430295188389,0.6071799544790968,0.5134269320848432,0.5685650106510037,85
18,0.5525278408345523,0.5480430295188389,0.6071799544790968,0.5134269320848432,0.5685650106510037,90
19,0.5525278408345523,0.5480430295188389,0.6071799544790968,0.5134269320848432,0.5685650106510037,95
20,0.5525278408345523,0.5480430295188389,0.6071799544790968,0.5134269320848432,0.5685650106510037,100


==> data/fox_50_test_acc.csv <==
,no expl,grad,feat,epochs
0,0.5047136414264731,0.515321656630994,0.5021142006630134,1
1,0.5,0.5,0.5150332684915117,5
2,0.5084150784247837,0.505226137336768,0.5402830280635953,10
3,0.5074784867809089,0.512834563815623,0.5807382468313612,15
4,0.5145789983259498,0.5324857066532303,0.703881257328812,20
5,0.5354588250698186,0.5301402306915742,0.7472862415352456,25
6,0.5382970167254186,0.5625886487296967,0.7499874253195813,30
7,0.5499314927303238,0.5678286723598002,0.7508183337693596,35
8,0.5480755404488687,0.5808751360106589,0.7508183337693596,40
9,0.5704808156906727,0.5682151587432377,0.7508183337693596,45
10,0.5926218132657156,0.5822802388557146,0.7508183337693596,50
11,0.5928557031216773,0.6031689634962589,0.7508183337693596,55
12,0.5940141020459921,0.5999570701824136,0.7508183337693596,60
13,0.5940570285295347,0.5999257508397158,0.7508183337693596,65
14,0.5940570285295347,0.6095650415509238,0.7508183337693596,70
15,0.5940570285295347,0.6091411265225297,0.7508183337693596,75
16,0.5940570285295347,0.6096964602307963,0.7508183337693596,80
17,0.5940570285295347,0.6096964602307963,0.7508183337693596,85
18,0.5940570285295347,0.6096964602307963,0.7508183337693596,90
19,0.5940570285295347,0.6096964602307963,0.7508183337693596,95
20,0.5940570285295347,0.6096964602307963,0.7508183337693596,100


==> data/fox_50_test_loss.csv <==
,no expl,grad,feat,epochs
0,0.7132547917496806,0.708305023918675,0.6933991093172807,1
1,0.8763063482594388,0.7859731601511879,0.6932566799694979,5
2,0.7698258927099815,0.818392008014872,0.6892632454759461,10
3,0.8141335238384294,0.8251417685661638,0.6761996301920604,15
4,0.7696295784244056,0.8002164668171717,0.6465939574603793,20
5,0.7433055915912999,0.832469425825127,0.5731554815160574,25
6,0.7402892899161151,0.8336544306972359,0.4951987010894446,30
7,0.7335007070237575,0.8167484100609388,0.49040119258160336,35
8,0.725275516283663,0.7327107597503983,0.49040119258160336,40
9,0.7174634298443293,0.7348019446250256,0.49040119258160336,45
10,0.717179480031573,0.7341498296975082,0.49040119258160336,50
11,0.717179480031573,0.7787792250325406,0.49040119258160336,55
12,0.717179480031573,0.7111262569699105,0.49040119258160336,60
13,0.717179480031573,0.7034638816671531,0.49040119258160336,65
14,0.717179480031573,0.7025216817101345,0.49040119258160336,70
15,0.717179480031573,0.7028561783868048,0.49040119258160336,75
16,0.717179480031573,0.7028561783868048,0.49040119258160336,80
17,0.717179480031573,0.7028561783868048,0.49040119258160336,85
18,0.717179480031573,0.7028561783868048,0.49040119258160336,90
19,0.717179480031573,0.7028561783868048,0.49040119258160336,95
20,0.717179480031573,0.7028561783868048,0.49040119258160336,100


==> data/triangle_100_skew01_test_acc.csv <==
,no expl,grad,feat,focal,sparse,epochs
0,0.4995333333333331,0.5100466666666664,0.4997333333333332,0.4995999999999999,0.5049533333333334,1
1,0.4996333333333331,0.5005433333333332,0.4995333333333331,0.5006066666666666,0.4994999999999998,5
2,0.4996333333333331,0.49956666666666644,0.5018499999999998,0.5011133333333332,0.4994999999999998,10
3,0.518513333333333,0.5055999999999997,0.5061299999999999,0.5222233333333332,0.4998633333333331,15
4,0.5090966666666665,0.5133733333333331,0.5811233333333333,0.5310999999999999,0.5199066666666665,20
5,0.5368433333333332,0.5259399999999997,0.6688399999999999,0.5438166666666666,0.55704,25
6,0.5563566666666665,0.5219699999999997,0.6964866666666669,0.5667266666666664,0.5994266666666667,30
7,0.5561699999999999,0.5220333333333331,0.7209866666666668,0.5836366666666665,0.6130399999999999,35
8,0.5584633333333332,0.5448966666666665,0.7331633333333334,0.5890633333333333,0.6348533333333333,40
9,0.58267,0.5567899999999998,0.7406466666666668,0.5908566666666665,0.6431533333333334,45
10,0.6035033333333334,0.548413333333333,0.7483200000000001,0.5915299999999999,0.6444533333333333,50
11,0.6046833333333334,0.5554266666666664,0.7495400000000001,0.5916866666666665,0.6450899999999999,55
12,0.6101166666666666,0.5675266666666664,0.7500733333333334,0.5920066666666665,0.6450899999999999,60
13,0.61225,0.5675266666666664,0.7515766666666668,0.5924966666666666,0.6450899999999999,65
14,0.61243,0.5675266666666664,0.7515766666666668,0.5924966666666666,0.6450899999999999,70
15,0.61243,0.5675266666666664,0.7515766666666668,0.5924966666666666,0.6450899999999999,75
16,0.61243,0.5675266666666664,0.7515766666666668,0.5924966666666666,0.6450899999999999,80
17,0.61243,0.5675266666666664,0.7515766666666668,0.5924966666666666,0.6450899999999999,85
18,0.61243,0.5675266666666664,0.7515766666666668,0.5924966666666666,0.6450899999999999,90
19,0.61243,0.5675266666666664,0.7515766666666668,0.5924966666666666,0.6450899999999999,95
20,0.61243,0.5675266666666664,0.7515766666666668,0.5924966666666666,0.6450899999999999,100


==> data/triangle_100_test_acc.csv <==
,no expl,grad,feat,epochs
0,0.4998666666666667,0.5037166666666667,0.5107499999999999,1
1,0.5165833333333335,0.5000000000000001,0.5402199999999999,5
2,0.5334900000000001,0.509346666666667,0.5697766666666665,10
3,0.5233466666666667,0.5575066666666667,0.68463,15
4,0.5110899999999999,0.5277200000000002,0.7296899999999998,20
5,0.5323533333333335,0.5604666666666668,0.7509333333333335,25
6,0.5670833333333334,0.56523,0.81417,30
7,0.6212033333333333,0.6092266666666667,0.8309966666666668,35
8,0.6281133333333332,0.5923300000000001,0.8432466666666664,40
9,0.6333366666666664,0.5954866666666666,0.8553666666666668,45
10,0.662373333333333,0.5994666666666666,0.8642466666666667,50
11,0.6727166666666664,0.6201133333333334,0.8689100000000001,55
12,0.6777433333333331,0.62064,0.8731466666666666,60
13,0.6792633333333331,0.6432833333333332,0.8740166666666666,65
14,0.6818866666666664,0.6431866666666666,0.8741233333333333,70
15,0.6868666666666664,0.6431866666666666,0.8741333333333332,75
16,0.6868666666666664,0.6431866666666666,0.8742866666666665,80
17,0.6868666666666664,0.6431866666666666,0.8743333333333332,85
18,0.6868666666666664,0.6431866666666666,0.8743333333333332,90
19,0.6868666666666664,0.6431866666666666,0.8743333333333332,95
20,0.6868666666666664,0.6431866666666666,0.8743333333333332,100


==> data/triangle_100_test_loss.csv <==
,no expl,grad,feat,epochs
0,0.7005318406513471,0.6985530022578903,0.693597563334155,1
1,0.7187459355919674,0.71296448327821,0.6933576008941553,5
2,0.723391947037057,0.7255337643975447,0.6896423162287297,10
3,0.7533654396041033,0.7472372654621109,0.674044077230405,15
4,0.7410720933338764,0.7258502145105272,0.6501106327344596,20
5,0.7170159721927803,0.7147157021967167,0.6093248831823407,25
6,0.71079950654557,0.7252055511947423,0.5141043943694876,30
7,0.7222982390520442,0.7428000034159244,0.4527436924760352,35
8,0.723550585478167,0.7650984878278482,0.3910580726678361,40
9,0.8097832370533721,0.7333882165860525,0.3666452661345277,45
10,0.7155045294183218,0.7288140166157911,0.35184943757731196,50
11,0.6423743293821058,0.9103205689901037,0.34756821710223385,55
12,0.6550302381756941,0.875808328566169,0.340658359833156,60
13,0.6335030509072518,0.7307005398384127,0.33459839299006805,65
14,0.6335030509072518,0.6960040608790352,0.33459839299006805,70
15,0.6335030509072518,0.6960040608790352,0.33459839299006805,75
16,0.6335030509072518,0.6960040608790352,0.33459839299006805,80
17,0.6335030509072518,0.6960040608790352,0.33459839299006805,85
18,0.6335030509072518,0.6960040608790352,0.33459839299006805,90
19,0.6335030509072518,0.6960040608790352,0.33459839299006805,95
20,0.6335030509072518,0.6960040608790352,0.33459839299006805,100


==> data/triangle_10_skew01_test_acc.csv <==
,no expl,grad,feat,focal,sparse,epochs
0,0.5,0.5,0.5,0.5,0.5014718614718615,1
1,0.50004995004995,0.5002068068734735,0.5,0.5,0.5,5
2,0.5046187146187147,0.5167980967980969,0.5,0.5023610723610724,0.5,10
3,0.523711200377867,0.5178091611424944,0.5085289018622352,0.5287040320373654,0.5045021645021645,15
4,0.5349117415784083,0.5435286401953069,0.5748871815538482,0.5410757744091076,0.5474906108239442,20
5,0.5374242107575441,0.5547084847084848,0.6582664282664281,0.542612469279136,0.5705002738336071,25
6,0.5409277142610475,0.5601197801197801,0.697946787946788,0.5467983134649802,0.5725296358629691,30
7,0.5447051780385114,0.5618413918413919,0.7130059963393296,0.550887870887871,0.5724600057933391,35
8,0.5452512985846318,0.5645020645020645,0.7214166214166212,0.550352723686057,0.5724600057933391,40
9,0.5474357807691141,0.5669562636229304,0.7247730647730647,0.550386023719357,0.5724600057933391,45
10,0.549347202680536,0.5686310086310087,0.7316660349993682,0.5506590839924173,0.5724600057933391,50
11,0.5496835330168663,0.5695927929261263,0.7331250131250131,0.5507589840923174,0.5724600057933391,55
12,0.5496835330168663,0.5695927929261263,0.7347147547147548,0.5507589840923174,0.5724600057933391,60
13,0.5496835330168663,0.5695927929261263,0.7349104049104049,0.5507589840923174,0.5724600057933391,65
14,0.5496835330168663,0.5695927929261263,0.7349104049104049,0.5507589840923174,0.5724600057933391,70
15,0.5496835330168663,0.5695927929261263,0.7349104049104049,0.5507589840923174,0.5724600057933391,75
16,0.5496835330168663,0.5695927929261263,0.7349104049104049,0.5507589840923174,0.5724600057933391,80
17,0.5496835330168663,0.5695927929261263,0.7349104049104049,0.5507589840923174,0.5724600057933391,85
18,0.5496835330168663,0.5695927929261263,0.7349104049104049,0.5507589840923174,0.5724600057933391,90
19,0.5496835330168663,0.5695927929261263,0.7349104049104049,0.5507589840923174,0.5724600057933391,95
20,0.5496835330168663,0.5695927929261263,0.7349104049104049,0.5507589840923174,0.5724600057933391,100


==> data/triangle_10_test_acc.csv <==
,no expl,grad,feat,epochs
0,0.5,0.5000532800532801,0.5007792207792208,1
1,0.5016746816746818,0.5071194204527537,0.5095835629168962,5
2,0.5148146348146347,0.5022352489019155,0.5221362821362822,10
3,0.523718280384947,0.514007984007984,0.5858034791368124,15
4,0.5403798237131571,0.5191894691894692,0.682388365721699,20
5,0.5676842110175443,0.557594424261091,0.7248675782009116,25
6,0.5777035377035377,0.5676537343204011,0.7310102476769144,30
7,0.583941503941504,0.571300544633878,0.7315540115540118,35
8,0.5925082191748859,0.5744344544344546,0.7315109148442483,40
9,0.5946694046694048,0.5763421363421364,0.7315109148442483,45
10,0.5949532882866216,0.5767196333863002,0.7315109148442483,50
11,0.5948931882265216,0.5767196333863002,0.7315109148442483,55
12,0.5948931882265216,0.5767196333863002,0.7315109148442483,60
13,0.5948931882265216,0.5767196333863002,0.7315109148442483,65
14,0.5948931882265216,0.5767196333863002,0.7315109148442483,70
15,0.5948931882265216,0.5767196333863002,0.7315109148442483,75
16,0.5948931882265216,0.5767196333863002,0.7315109148442483,80
17,0.5948931882265216,0.5767196333863002,0.7315109148442483,85
18,0.5948931882265216,0.5767196333863002,0.7315109148442483,90
19,0.5948931882265216,0.5767196333863002,0.7315109148442483,95
20,0.5948931882265216,0.5767196333863002,0.7315109148442483,100


==> data/triangle_10_test_loss.csv <==
,no expl,grad,feat,epochs
0,0.7147978303804678,0.7025047190581694,0.6980998594801135,1
1,1.6391758103913898,1.6545518223997913,1.1563423256330851,5
2,5.023022172483713,6.704801940465274,3.6372219010621687,10
3,6.020863303366088,7.086525803100208,4.245632639671932,15
4,5.993077337339456,6.519913476504354,2.5590641458640624,20
5,5.983789751197717,6.095213556968713,1.873364655874701,25
6,5.979063589801767,4.950125614625994,1.873364655874701,30
7,5.977373240014169,4.647379131784921,1.873364655874701,35
8,5.974489107375908,4.5053317018576315,1.873364655874701,40
9,5.971930243647046,4.437973316497944,1.873364655874701,45
10,5.968947461021096,4.429775819848861,1.873364655874701,50
11,5.964998057710972,4.427048892662998,1.873364655874701,55
12,5.960072082343985,4.424364394817172,1.873364655874701,60
13,5.9610888224991045,4.424364394817172,1.873364655874701,65
14,5.9610888224991045,4.424364394817172,1.873364655874701,70
15,5.9610888224991045,4.424364394817172,1.873364655874701,75
16,5.9610888224991045,4.424364394817172,1.873364655874701,80
17,5.9610888224991045,4.424364394817172,1.873364655874701,85
18,5.9610888224991045,4.424364394817172,1.873364655874701,90
19,5.9610888224991045,4.424364394817172,1.873364655874701,95
20,5.9610888224991045,4.424364394817172,1.873364655874701,100


==> data/triangle_50_skew01_test_acc.csv <==
,no expl,grad,feat,focal,sparse,epochs
0,0.4995333333333331,0.4996333333333332,0.4996666666666665,0.4995999999999999,0.4997333333333333,1
1,0.5084566666666664,0.4995999999999998,0.4994999999999998,0.5016999999999998,0.5089133333333331,5
2,0.5034833333333332,0.4995999999999999,0.4994999999999998,0.5270999999999998,0.4994999999999998,10
3,0.5094599999999999,0.5002266666666665,0.5067033333333332,0.5384033333333332,0.5027499999999999,15
4,0.5318766666666666,0.5265599999999998,0.5923766666666667,0.5441866666666665,0.5358233333333333,20
5,0.5244733333333331,0.5212499999999999,0.6908700000000001,0.5544866666666667,0.5840299999999999,25
6,0.5451833333333332,0.5551499999999999,0.7428899999999997,0.5741333333333334,0.6120433333333332,30
7,0.5672133333333332,0.5582066666666666,0.7693733333333331,0.5802633333333332,0.6207966666666667,35
8,0.5776699999999999,0.5619633333333333,0.7833133333333334,0.58262,0.6291366666666665,40
9,0.5895033333333334,0.5619766666666666,0.79098,0.5825333333333333,0.6334833333333332,45
10,0.5923966666666666,0.57195,0.8005233333333336,0.5825333333333333,0.6337666666666666,50
11,0.5940433333333334,0.5764966666666667,0.8020333333333336,0.5825333333333333,0.6354299999999999,55
12,0.5945833333333332,0.58771,0.8025366666666668,0.5825333333333333,0.6355599999999999,60
13,0.5946333333333332,0.5818233333333335,0.8033233333333335,0.5825333333333333,0.6355599999999999,65
14,0.5946333333333332,0.58005,0.8034466666666668,0.5825333333333333,0.6355599999999999,70
15,0.5946333333333332,0.5942200000000001,0.8034466666666668,0.5825333333333333,0.6355599999999999,75
16,0.5946333333333332,0.5924166666666667,0.8034466666666668,0.5825333333333333,0.6355599999999999,80
17,0.5946333333333332,0.5942566666666667,0.8034466666666668,0.5825333333333333,0.6355599999999999,85
18,0.5946333333333332,0.5942566666666667,0.8034466666666668,0.5825333333333333,0.6355599999999999,90
19,0.5946333333333332,0.5942566666666667,0.8034466666666668,0.5825333333333333,0.6355599999999999,95
20,0.5946333333333332,0.5942566666666667,0.8034466666666668,0.5825333333333333,0.6355599999999999,100


==> data/triangle_50_test_acc.csv <==
,no expl,grad,feat,epochs
0,0.5,0.4998999999999999,0.5000666666666667,1
1,0.5094433333333332,0.50454,0.5189366666666666,5
2,0.5065933333333333,0.5112233333333334,0.54623,10
3,0.5339499999999998,0.5239333333333334,0.6642199999999999,15
4,0.5494566666666666,0.5414866666666669,0.7661466666666663,20
5,0.6122266666666667,0.55534,0.7983266666666665,25
6,0.6193433333333332,0.5858,0.8224533333333335,30
7,0.6523166666666665,0.6047566666666666,0.8329900000000001,35
8,0.66577,0.6090099999999999,0.8364833333333334,40
9,0.6870433333333333,0.6084266666666666,0.8375766666666667,45
10,0.7027399999999999,0.6259566666666666,0.83837,50
11,0.71993,0.6309099999999999,0.8385,55
12,0.7236366666666666,0.6392266666666665,0.8385,60
13,0.7255266666666667,0.6392833333333332,0.8385,65
14,0.7264166666666667,0.6428799999999999,0.8385,70
15,0.7262966666666666,0.6428799999999999,0.8385,75
16,0.7262966666666666,0.6428799999999999,0.8385,80
17,0.7262966666666666,0.6428799999999999,0.8385,85
18,0.7262966666666666,0.6428799999999999,0.8385,90
19,0.7262966666666666,0.6428799999999999,0.8385,95
20,0.7262966666666666,0.6428799999999999,0.8385,100


==> data/triangle_50_test_loss.csv <==
,no expl,grad,feat,epochs
0,0.7035117194873873,0.7021199188151942,0.6933382512144904,1
1,0.7156475450922165,0.7524892564061322,0.6933197568489027,5
2,0.8238373803438513,0.7324543567900919,0.6902008560639393,10
3,0.8659318558651686,0.7578639558598966,0.6763842255254335,15
4,0.8343589912989974,0.7443855387249074,0.6518840293844037,20
5,0.8045063227289335,0.7192053554681785,0.6035276292119852,25
6,0.8026994878481207,0.7416664147930307,0.4946205868499692,30
7,0.7959566156195184,0.7779873464806674,0.4048568359218569,35
8,0.7849871978478088,0.7916516644667976,0.3733705313271108,40
9,0.7768307953821455,0.7465881778343821,0.37277140436921935,45
10,0.7687872023144853,0.7438372676508338,0.3715639277475292,50
11,0.7618255335381765,0.8274197477202878,0.3668770864543029,55
12,0.7566825768678499,2.3144003899162837,0.36645781602789074,60
13,0.7531273304410121,0.670910053653053,0.36706263338085965,65
14,0.752721030400272,0.670910053653053,0.36706263338085965,70
15,0.752721030400272,0.670910053653053,0.36706263338085965,75
16,0.752721030400272,0.670910053653053,0.36706263338085965,80
17,0.752721030400272,0.670910053653053,0.36706263338085965,85
18,0.752721030400272,0.670910053653053,0.36706263338085965,90
19,0.752721030400272,0.670910053653053,0.36706263338085965,95
20,0.752721030400272,0.670910053653053,0.36706263338085965,100

